Premonoidal Semantics and Scalable Diagrammatics of Fermionic Quantum Computing

Local fermionic mode (LFM) based quantum computation has pure state spaces that are isomorphic, via the Jordan-Wigner representation, to qubit state spaces, but its compositional structure is subtly different. Indeed, the algebraic formalism specifying how to embed fermionic systems underlies a notion of parallel composition, for which, in general, the usual interchange law of monoidal categories fails. We give a categorical account of this phenomenon. Starting from the CAR-algebraic semantics of fermionic gate application, we show that LFM processes form a symmetric premonoidal category whose centre is precisely the even, parity-preserving subcategory. The same processes can alternatively be organized with the ordinary tensor product and a fermionic presymmetry that is natural exactly on even maps. To reason diagrammatically in this latter presentation, we introduce pronaps, a relaxation of the notion of prop, in which permutations are not-necessarily-natural, and use them to organize a hierarchy of fragments of the fermionic ZW calculus relevant to the study of fermionic circuits on physically motivated gate-sets. We then extend scalable diagrammatic notation to pronaps. In this setting, syntactic sugars inspired by SZX and GSA are defined, with the specificity that matrix arrows encode minors and determinants, while graph triangles encode pfaffians of principal submatrices. These constructions yield elegant normal forms and completeness proofs for our presentations of the EoW, FoW, EW, and FW fragments. In particular, the FW presentation gives a new normal form for the matchgate fragment, distinct from the rWGS-X normal form of the planar-W (pW) presentation of the same category. The resulting framework connects fermionic circuit semantics, diagrammatic rewriting with scalable notations, and the algebra of determinants and pfaffians.

==> figures/EaW-rules/empty_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rw] (2) at (-0.75, 0) {};
		\node [style=none] (5) at (-0.25, 0) {};
		\node [style=lw] (6) at (0.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to (6);
		\draw (5.center) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/EaW-rules/empty_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={empty_box}] (0) at (0, 0) {};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/EaW-rules/erase_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (0.75, 0) {};
		\node [style=rw] (2) at (-0.75, 0) {};
		\node [style=white phase dot] (4) at (0, 0) {$x$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/EaW-rules/erase_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (0.75, 0) {};
		\node [style=rw] (2) at (-0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/EaW-rules/neutral_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (7) at (1.25, 0) {};
		\node [style=none] (16) at (-1.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (16.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/EaW-rules/z-add_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-1.5, 0) {};
		\node [style=none] (5) at (1.5, 0) {};
		\node [style=white phase dot] (6) at (0, 0) {$x+y$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/EaW-rules/z-mult_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2, 0) {};
		\node [style=none] (1) at (2, 0) {};
		\node [style=white phase dot] (2) at (-0.75, 0) {$x$};
		\node [style=white phase dot] (3) at (0.75, 0) {$y$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/EaW-rules/z-mult_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.5, 0) {};
		\node [style=none] (1) at (1.5, 0) {};
		\node [style=white phase dot] (2) at (0, 0) {$x \times y$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/EaW-rules/z-one_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
		\node [style=white phase dot] (2) at (0, 0) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/EaW-rules/z-one_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/EaW-rules/z-zero_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
		\node [style=white phase dot] (2) at (0, 0) {$0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/EpW-rules/empty_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={empty_box}] (0) at (0, 0) {};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/EpW-rules/snake_3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (1.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/EpW-rules/state-cup-cap_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3) at (-0.5, -0.5) {};
		\node [style=lw] (4) at (0.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (4);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/EpW-rules/state-triangle_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3) at (-0.5, 0) {};
		\node [style=lw] (4) at (0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (4);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/FpW-rules/1w-2w_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/FpW-rules/1w-2w_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (1, 0) {};
		\node [style=rw] (2) at (-1, 0) {};
		\node [style=dot] (3) at (-0.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/FpW-rules/float_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 0) {};
		\node [style=none] (1) at (1.25, 0) {};
		\node [style=dot] (2) at (-0.5, 0) {};
		\node [style=white phase dot] (3) at (0.5, 0) {$x$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/FpW-rules/invol_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 0) {};
		\node [style=none] (1) at (1.25, 0) {};
		\node [style=dot] (2) at (-0.25, 0) {};
		\node [style=dot] (3) at (0.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/FpW-rules/invol_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/FpW-rules/loop-zero_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3) at (-0.5, 0) {};
		\node [style=none] (4) at (0.5, 0) {};
		\node [style=rw] (5) at (-0.5, 0) {};
		\node [style=dot] (6) at (0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (4.center);
		\draw (3.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/FpW-rules/state-cup_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (1) at (0.5, 0) {};
		\node [style=none] (3) at (0.5, 0) {};
		\node [style=none] (6) at (-0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/SEaW-lemma/erase_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=lw] (0) at (0.75, 0) {};
		\node [style=none] (1) at (-0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=thick] (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/SEaW-lemma/id-mat_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
		\node [style=modenb] (2) at (-0.75, 0.25) {$n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=thick] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/SEpW-lemma/gnode-add_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=modenb] (4) at (0.25, 0.25) {$n$};
		\node [style=rw] (13) at (-0.75, 0) {};
		\node [style=none] (21) at (0.5, 0) {};
		\node [style=none] (22) at (-0.75, 0.75) {$Z+Z'$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=thick] (13) to (21.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/SEpW-lemma/gnode-erase_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rw] (13) at (-0.75, 0) {};
		\node [style=none] (22) at (-0.75, 0.75) {$Z$};
		\node [style=modenb] (24) at (0, 0.25) {$n$};
		\node [style=lw] (32) at (0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=thick] (13) to (32);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/SEpW-lemma/gnode-erase_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={empty_box}] (0) at (0, 0) {};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/SEpW-lemma/gnode-mat_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rw] (13) at (-0.25, 0) {};
		\node [style=none] (21) at (1.25, 0) {};
		\node [style=none] (22) at (-0.25, 0.75) {$MZM^T$};
		\node [style=modenb] (23) at (1, 0.25) {$n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=thick] (13) to (21.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/SEpW-lemma/gnode-zero_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rw] (13) at (-0.75, 0) {};
		\node [style=none] (22) at (-0.75, 0.75) {$0$};
		\node [style=modenb] (24) at (0, 0.25) {$n$};
		\node [style=none] (25) at (0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=thick] (25.center) to (13);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/SEpW-lemma/gnode-zero_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rw] (13) at (-0.75, 0) {};
		\node [style=modenb] (24) at (0, 0.25) {$n$};
		\node [style=none] (25) at (0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=thick] (25.center) to (13);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/SEpW-lemma/mat-to-gnode_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (1, 0) {};
		\node [style=modenb] (2) at (0.75, 0.25) {$n$};
		\node [style=none] (3) at (-0.5, 0.75) {$M\shortminus M^T$};
		\node [style=rw] (4) at (-0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=thick] (1.center) to (4);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/SEpW-lemma/triangle-cup_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (-1, 0) {};
		\node [style=none] (3) at (1, 0) {};
		\node [style=none] (8) at (-1, 0.75) {$Z$};
		\node [style=rw] (9) at (-1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=thick] (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/SEpW-lemma/triangle-simp_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rw] (1) at (-1, 0) {};
		\node [style=none] (2) at (1, 0) {};
		\node [style=none] (3) at (-1, 1) {$Z$};
		\node [style=modenb] (4) at (0.5, 0.25) {$n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=thick] (2.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/SFpW-lemma/gnode-invert_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rw] (0) at (-0.75, 0) {};
		\node [style=none] (1) at (1, 0) {};
		\node [style=dot] (2) at (0, 0) {};
		\node [style=none] (3) at (-0.75, 0.5) {};
		\node [style=none] (4) at (-0.75, 0.5) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=thick] (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/SFpW-lemma/w-2-to-1_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (1.5, 0) {};
		\node [style=dot] (2) at (0, 0) {};
		\node [style=none] (3) at (-1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=thick] (2) to (3.center);
		\draw [style=thick] (2) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/aW-rules/dot-snake_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1, 0) {};
		\node [style=none] (10) at (-1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/aW-rules/float_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1, 0) {};
		\node [style=none] (10) at (-1, 0) {};
		\node [style=dot] (11) at (-1, 0) {};
		\node [style=white phase dot] (12) at (0, 0) {$x$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/aW-rules/zero-op_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rw] (0) at (-0.5, 0) {};
		\node [style=dot] (1) at (0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/aW-rules/zero-op_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (1) at (0.75, 0) {};
		\node [style=dot] (2) at (-0.75, 0) {};
		\node [style=white phase dot] (3) at (0, 0) {$0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

